Error analysis of an implicit-explicit time discretization scheme for semilinear wave equations with application to multiscale problems

We present an implicit-explicit (IMEX) scheme for semilinear wave equations with strong damping. By treating the nonlinear, nonstiff term explicitly and the linear, stiff part implicitly, we obtain a method which is not only unconditionally stable but also highly efficient. Our main results are error bounds of the full discretization in space and time for the IMEX scheme combined with a general abstract space discretization. As an application, we consider the heterogeneous multiscale method for wave equations with highly oscillating coefficients in space for which we show spatial and temporal convergence rates by using the abstract result.

==> plots/errorplots/Example0/space/TikzCrankNicolsonerror_H1_e15d10-damped.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{crimson2143940}{RGB}{214,39,40}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=\figureheight,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  nodes={scale=0.55, transform shape},
  at={(0.03,0.03)},
  anchor=south west,
  draw=lightgray204
},
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={darkgray176},
xlabel={DOFs},
xmin=6.62721921961406, xmax=5563.87208240674,
xmode=log,
xtick style={color=black},
xtick={0.1,1,10,100,1000,10000,100000},
xticklabels={
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\),
  \(\displaystyle {10^{2}}\),
  \(\displaystyle {10^{3}}\),
  \(\displaystyle {10^{4}}\),
  \(\displaystyle {10^{5}}\)
},
y grid style={darkgray176},
ylabel={ \(\displaystyle |\!|u_H^N - u_H(T)|\!|_{H^1}\)},
ymin=0.0161814047695538, ymax=16.3378151504759,
ymode=log,
ytick style={color=black},
ytick={0.001,0.01,0.1,1,10,100,1000},
yticklabels={
  \(\displaystyle {10^{-3}}\),
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\),
  \(\displaystyle {10^{2}}\),
  \(\displaystyle {10^{3}}\)
}
]
\addplot [line width=0.48pt, steelblue31119180, mark=*, mark size=2, mark options={solid}]
table {%
9 11.42
17 5.688
33 3.112
65 1.566
129 2.096
257 2.446
513 1.54
1025 0.1761
2049 1.199
4097 0.6471
};
\addlegendentry{$h/\varepsilon = 2^{-3}$}
\addplot [line width=0.48pt, darkorange25512714, mark=square*, mark size=2, mark options={solid}]
table {%
9 11.93
17 5.714
33 4.515
65 1.658
129 1.995
257 2.127
513 4.92
1025 0.2466
2049 3.137
4097 1.291
};
\addlegendentry{$h/\varepsilon = 2^{-4}$}
\addplot [line width=0.48pt, forestgreen4416044, mark=triangle*, mark size=2, mark options={solid}]
table {%
9 11.35
17 5.667
33 2.898
65 1.442
129 1.019
257 0.9431
513 0.7591
1025 0.109
2049 0.5644
4097 0.2916
};
\addlegendentry{$h/\varepsilon = 2^{-5}$}
\addplot [line width=0.48pt, crimson2143940, mark=*, mark size=2, mark options={solid}]
table {%
9 11.33
17 5.663
33 2.832
65 1.416
129 0.7082
257 0.3541
513 0.1771
1025 0.08853
2049 0.04428
4097 0.02216
};
\addlegendentry{$h/\varepsilon = 2^{-6}$}
\addplot [semithick, black, dashed]
table {%
9 11.23
4097 0.0246692701977056
};
\addlegendentry{$O(H^{1})$}
\end{axis}

\end{tikzpicture}


==> plots/errorplots/Example0/space/TikzCrankNicolsonerror_L2_e15d10-damped.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{crimson2143940}{RGB}{214,39,40}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=\figureheight,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  nodes={scale=0.55, transform shape},
  at={(0.03,0.03)},
  anchor=south west,
  draw=lightgray204
},
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={darkgray176},
xlabel={DOFs},
xmin=6.62721921961406, xmax=5563.87208240674,
xmode=log,
xtick style={color=black},
xtick={0.1,1,10,100,1000,10000,100000},
xticklabels={
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\),
  \(\displaystyle {10^{2}}\),
  \(\displaystyle {10^{3}}\),
  \(\displaystyle {10^{4}}\),
  \(\displaystyle {10^{5}}\)
},
y grid style={darkgray176},
ylabel={\(\displaystyle |\!|v_H^N - u^{\prime}_H(T)|\!|_{L^2}\)},
ymin=2.65221817383468e-06, ymax=7.39342385933853,
ymode=log,
ytick style={color=black},
ytick={1e-07,1e-06,1e-05,0.0001,0.001,0.01,0.1,1,10,100},
yticklabels={
  \(\displaystyle {10^{-7}}\),
  \(\displaystyle {10^{-6}}\),
  \(\displaystyle {10^{-5}}\),
  \(\displaystyle {10^{-4}}\),
  \(\displaystyle {10^{-3}}\),
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\),
  \(\displaystyle {10^{2}}\)
}
]
\addplot [line width=0.48pt, steelblue31119180, mark=triangle*, mark size=2, mark options={solid}]
table {%
9 0.7957
17 0.6579
33 0.8843
65 0.5049
129 1.448
257 1.771
513 1.121
1025 0.1124
2049 0.8779
4097 0.4731
};
\addlegendentry{$h/\varepsilon = 2^{-3}$}
\addplot [line width=0.48pt, darkorange25512714, mark=*, mark size=2, mark options={solid}]
table {%
9 3.766
17 0.3692
33 2.63
65 0.6155
129 1.363
257 1.537
513 3.589
1025 0.1677
2049 2.293
4097 0.9457
};
\addlegendentry{$h/\varepsilon = 2^{-4}$}
\addplot [line width=0.48pt, forestgreen4416044, mark=square*, mark size=2, mark options={solid}]
table {%
9 0.8898
17 0.4345
33 0.3902
65 0.2139
129 0.5411
257 0.6416
513 0.5399
1025 0.04742
2049 0.4115
4097 0.2122
};
\addlegendentry{$h/\varepsilon = 2^{-5}$}
\addplot [line width=0.48pt, crimson2143940, mark=triangle*, mark size=2, mark options={solid}]
table {%
9 1.179
17 0.2948
33 0.07372
65 0.01843
129 0.004603
257 0.00115
513 0.000297
1025 0.000115
2049 9.511e-05
4097 9.442e-05
};
\addlegendentry{$h/\varepsilon = 2^{-6}$}
\addplot [semithick, black, dashed]
table {%
9 1.079
4097 5.20684363425401e-06
};
\addlegendentry{$O(H^{2})$}
\end{axis}

\end{tikzpicture}


==> plots/errorplots/Example0/space/TikzCrankNicolsonerror_total_e15d13-damped.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=6cm,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.03,0.03)},
  anchor=south west,
  nodes={scale=1., transform shape},
  draw=lightgray204
},
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=10.666cm,
x grid style={darkgray176},
xlabel={  DOFs},
xmin=3.96654728904302, xmax=646.658116767047,
xmode=log,
xtick style={color=black},
xtick={0.1,1,10,100,1000,10000},
xticklabels={
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\),
  \(\displaystyle {10^{2}}\),
  \(\displaystyle {10^{3}}\),
  \(\displaystyle {10^{4}}\)
},
y grid style={darkgray176},
ylabel={ error},
ymin=0.112609323726233, ymax=36.710836361921,
ymode=log,
ytick style={color=black},
ytick={0.01,0.1,1,10,100,1000},
yticklabels={
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\),
  \(\displaystyle {10^{2}}\),
  \(\displaystyle {10^{3}}\)
}
]
\addplot [line width=0.48pt, steelblue31119180, mark=square*, mark size=1.5, mark options={solid}]
table {%
5 27.57
9 15.7
17 6.084
33 7.142
65 2.276
129 3.362
257 3.669
513 8.506
};
\addlegendentry{$h/\varepsilon = 2^{-1}$}
\addplot [line width=0.48pt, darkorange25512714, mark=square*, mark size=1.5, mark options={solid}]
table {%
5 28.22
9 12.24
17 6.101
33 3.289
65 1.655
129 1.558
257 1.581
513 1.303
};
\addlegendentry{$h/\varepsilon = 2^{-2}$}
\addplot [line width=0.48pt, forestgreen4416044, mark=square*, mark size=1.5, mark options={solid}]
table {%
5 28.03
9 12.51
17 5.958
33 2.906
65 1.435
129 0.7128
257 0.3553
513 0.1776
};
\addlegendentry{$h/\varepsilon = 2^{-3}$}
\addplot [semithick, black, dashed]
table {%
5 15.03
513 0.146491228070175
};
\addlegendentry{$O(H)$}
\end{axis}

\end{tikzpicture}


==> plots/errorplots/Example0/time/Tikzerror_H1-exact-damped.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=\figureheight,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  nodes={scale=0.6, transform shape},
  at={(0.97,0.03)},
  anchor=south east,
  draw=lightgray204
},
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={darkgray176},
xlabel={\(\displaystyle \tau\)},
xmin=0.00995845139776993, xmax=0.602503317066309,
xmode=log,
xtick style={color=black},
y grid style={darkgray176},
ylabel={ \(\displaystyle |\!|u_H^N - u_H(T)|\!|_{H^1}\)},
ymin=0.00376630791476152, ymax=17.4199786647434,
ymode=log,
ytick style={color=black}
]
\addplot [line width=0.48pt, steelblue31119180, mark=*, mark size=2, mark options={solid}]
table {%
0.5 11.49
0.3333 5.279
0.1667 1.35
0.0909 0.4123
0.0556 0.1747
0.037 0.111
0.0263 0.09476
0.0196 0.09049
0.0152 0.08923
0.012 0.08881
};
\addlegendentry{CN}
\addplot [line width=0.48pt, darkorange25512714, mark=square*, mark size=2, mark options={solid}]
table {%
0.5 11.87
0.3333 5.529
0.1667 1.475
0.0909 0.4799
0.0556 0.2125
0.037 0.1303
0.0263 0.1039
0.0196 0.09493
0.0152 0.09154
0.012 0.0901
};
\addlegendentry{IMEX-E}
\addplot [line width=0.48pt, forestgreen4416044, mark=triangle*, mark size=2, mark options={solid}]
table {%
0.5 9.696
0.3333 4.534
0.1667 1.177
0.0909 0.3636
0.0556 0.1592
0.037 0.1063
0.0263 0.0934
0.0196 0.09006
0.0152 0.08907
0.012 0.08874
};
\addlegendentry{IMEX-R}
\addplot [semithick, black, dashed]
table {%
0.5 9.596
0.012 0.005527296
};
\addlegendentry{$O(H^{2})$}
\addplot [semithick, black, dash pattern=on 1pt off 3pt on 3pt off 3pt]
table {%
0.5 9.596
0.012 0.230304
};
\addlegendentry{$O(H^{1})$}
\end{axis}

\end{tikzpicture}


==> plots/errorplots/Example0/time/Tikzerror_L2-exact-damped.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=\figureheight,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.97,0.03)},
  anchor=south east,
  nodes={scale=0.6, transform shape},
  draw=lightgray204
},
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={darkgray176},
xlabel={\(\displaystyle \tau\)},
xmin=0.00995845139776993, xmax=0.602503317066309,
xmode=log,
xtick style={color=black},
y grid style={darkgray176},
ylabel={\(\displaystyle |\!|v_H^N - u^{\prime}_H(T)|\!|_{L^2}\)},
ymin=0.000231907354429427, ymax=1.30711277779785,
ymode=log,
ytick style={color=black}
]
\addplot [line width=0.48pt, steelblue31119180, mark=triangle*, mark size=2, mark options={solid}]
table {%
0.5 0.6614
0.3333 0.3584
0.1667 0.1009
0.0909 0.0309
0.0556 0.01162
0.037 0.005177
0.0263 0.002615
0.0196 0.001451
0.0152 0.0008667
0.012 0.0005491
};
\addlegendentry{CN}
\addplot [line width=0.48pt, darkorange25512714, mark=*, mark size=2, mark options={solid}]
table {%
0.5 0.8827
0.3333 0.5284
0.1667 0.1897
0.0909 0.08022
0.0556 0.04206
0.037 0.02558
0.0263 0.01716
0.0196 0.01231
0.0152 0.009265
0.012 0.007229
};
\addlegendentry{IMEX-E}
\addplot [line width=0.48pt, forestgreen4416044, mark=square*, mark size=2, mark options={solid}]
table {%
0.5 0.6962
0.3333 0.2957
0.1667 0.06772
0.0909 0.0201
0.0556 0.007515
0.037 0.003368
0.0263 0.001728
0.0196 0.0009852
0.0152 0.0006123
0.012 0.0004096
};
\addlegendentry{IMEX-R}
\addplot [semithick, black, dashed]
table {%
0.5 0.5962
0.012 0.0003434112
};
\addlegendentry{$O(H^{2})$}
\addplot [semithick, black, dash pattern=on 1pt off 3pt on 3pt off 3pt]
table {%
0.5 0.5962
0.012 0.0143088
};
\addlegendentry{$O(H^{1})$}
\end{axis}

\end{tikzpicture}


==> plots/errorplots/Example0/time/Tikzerror_total_e15d13_h5-damped.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{forestgreen4416044}{RGB}{44,160,44}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
height=5.3cm,
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.97,0.03)},
  anchor=south east,
  draw=lightgray204,
  nodes={scale=0.67, transform shape}
},
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=6.5cm,
x grid style={darkgray176},
xlabel={\(\displaystyle \tau\)},
xmin=3.82041298667149e-05, xmax=0.785255418842487,
xmode=log,
xtick style={color=black},
xtick={1e-06,1e-05,0.0001,0.001,0.01,0.1,1,10},
xticklabels={
  \(\displaystyle {10^{-6}}\),
  \(\displaystyle {10^{-5}}\),
  \(\displaystyle {10^{-4}}\),
  \(\displaystyle {10^{-3}}\),
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\)
},
y grid style={darkgray176},
ylabel={ \(\displaystyle \text{error} \)},
ymin=1.06741693719729e-05, ymax=200,
ymode=log,
ytick style={color=black},
ytick={1e-10,1e-08,1e-06,0.0001,0.01,1,100},
yticklabels={
  \(\displaystyle {10^{-10}}\),
  \(\displaystyle {10^{-8}}\),
  \(\displaystyle {10^{-6}}\),
  \(\displaystyle {10^{-4}}\),
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{2}}\),
  \(\displaystyle {10^{4}}\),
  \(\displaystyle {10^{6}}\),
  \(\displaystyle {10^{8}}\),
  \(\displaystyle {10^{10}}\)
}
]
\addplot [line width=0.48pt, steelblue31119180, mark=*, mark size=2, mark options={solid}]
table {%
0.5 11.59
0.25 3.117
0.125 0.7932
0.0625 0.1991
0.0312 0.04988
0.0156 0.01294
0.0078 0.004894
0.0039 0.003927
0.002 0.003872
0.001 0.003872
0.0005 0.003873
0.0002 0.003874
0.00012 0.003874
6e-05 0.003874
};
\addlegendentry{IMPMID}
\addplot [line width=0.48pt, darkorange25512714, mark=*, mark size=2, mark options={solid}]
table {%
0.000204 294070
0.000203 0.0038727
0.000202 0.0038752
0.00012 0.0038727
6e-05 0.0038726
};
\addlegendentry{EXPMID}
\addplot [line width=0.48pt, forestgreen4416044, mark=diamond*, mark size=2, mark options={solid}]
table {%
0.5 12.28
0.25 3.274
0.125 0.8299
0.0625 0.208
0.0312 0.05206
0.0156 0.01345
0.0078 0.004978
0.0039 0.003933
0.002 0.003872
0.001 0.003872
0.0005 0.003873
0.0002 0.003874
0.00012 0.003873
6e-05 0.003874
};
\addlegendentry{IMEX}
\addplot [semithick, black, dashed]
table {%
0.5 11.569
0.001 0.000046276
};
\addlegendentry{$O(\tau^{2})$}
\end{axis}

\end{tikzpicture}

